Scalable Rail Planning and Replanning with Soft Deadlines

The Flatland Challenge, which was first held in 2019 and reported in NeurIPS 2020, is designed to answer the question: How to efficiently manage dense traffic on complex rail networks? Considering the significance of punctuality in real-world railway network operation and the fact that fast passenger trains share the network with slow freight trains, Flatland version 3 introduces trains with different speeds and scheduling time windows. This paper introduces the Flatland 3 problem definitions and extends an award-winning MAPF-based software, which won the NeurIPS 2020 competition, to efficiently solve Flatland 3 problems. The resulting system won the Flatland 3 competition. We designed a new priority ordering for initial planning, a new neighbourhood selection strategy for efficient solution quality improvement with Multi-Agent Path Finding via Large Neighborhood Search(MAPF-LNS), and use MAPF-LNS for partially replanning the trains influenced by malfunction.

==> socs_rebuttal.txt <==
We thank the reviewers for their detailed reviews. Although award-winning, our solution methods are perhaps not sufficient for a long paper. The short paper format is extremely constrained; there is not enough room to describe all the issues and explain all the details with examples. We tried to give answers to the various questions below. We will attempt to include as many of these as possible in the final version.

=====Reviewer_1=====

> The Flatland challenge is extensively described.

The changes in the competition setup are extensive compared to 2020 (deadlines are new, speed is introduced, evaluation time is reduced and the scoring function changed). These changes strongly influence our approach, and we tried to make sure they are well understood. Our first submission in the first round of the competition, based on unmodified 2020 code, scored 13. Our final submission, in the main round, scored 140.99. This is a substantial improvement. A perfect score (which may not be achievable in any case) is 150. 

> Is the optimisation of the quality of the code the main source of performance improvement?

We improved the low-level path planning speed significantly. Since this is an engineering improvement (but important for the competition), we simply described it as "optimizing the coding quality". It allows for more LNS search but is certainly not the reason for most of the improvements.

> Disabling of LP for instance, is it done automatically when a certain number of agents is considered?

The NeurIPS 2022 winning solution triggers LP for instances with more than 200 agents, which is unnecessary for the new challenge since the maximum number of agents is much smaller (only up to 425 agents) and the low-level path planning is much faster. Thus, we disabled it. 

> Agents entering the map at or after EDT.

This is required to satisfy the competition rules.

> Disables PR to solve more problems within the time limit.

At each timestep, PR needs to prepare the newest paths based on MCP, as MCP stops some agents when a malfunction occurs. This process becomes relatively time-consuming after the single agent planning speed is improved, and significantly influences the number of instances that can be solved in 2 hours. The fact that preparing paths are time-consuming is also a motivation for why we do not trigger PR and PR via LNS at every timestep in the Partial Replanning using the LNS section. 

We will try to improve the descriptions of these features. 

> The experimental results are a bit hard to follow as they are distributed among different subsections.

Due to the page limits, we have no space for experiments on each technique in detail. Thus, we chose to follow (Li et al. 2021b) in how they presented their 2020 challenge results in their ICAPS paper, which also shows the improvements of each technique incrementally.

> How the score is calculated.

The normalized reward calculation for each instance is described in the problem definition section. The total score is the sum of the normalized rewards of all instances solved within 2 hours.
We will clarify this in the camera-ready version.

> Writing issues.

We will fix the typos and writing issues.

=====Reviewer_2=====

Thanks for your comments, we will fix the typos and writing issues.

> execution time of the simulation environment and previous challenges.

The simulation environment is important for the competition. From an available 2 hours per submission, only 7 minutes are available for planning. The rest is all simulator execution. This dramatically affects the algorithmic choices for a submission. 

> It would be interesting to contrast their work with other technologies recently used for train scheduling like MILP or symbolic techniques. 

The Flatland 3 challenge combines train planning and scheduling in a simplified environment (but still of interest to the railway companies that sponsor the competition). Most of the work on train scheduling is very different since it assumes that paths for the trains are given. We compute paths in addition to schedules.

=====Reviewer_3=====

> What does it mean "over an infinite number of instances"?

The NeurIPS 2020 challenge generates problems automatically for participants' code as long as the 8 hours time limit is not reached. Thus, it evaluates code based on a potentially infinite number of instances. But, in the Flatland 3 Challenge, the total number of instances is set to 150 as described in the competition configuration section.

> About the final results.

The speed of the evaluation platform significantly influences the environment execution speed, which dramatically influences the number of instances that can be solved in 2 hours and hence the total score. 

As the evaluation platform we used is slower than that of the competition organisers, the score reported on our machine is significantly lower than the score on the leader board. In addition, the competition instances are unknown and different from the locally generated instances (based on known parameters and unknown parameters chosen from the 2020 competition). These make our local evaluation results differ from the leader board result.

> Writing issues.

We will fix all typos and writing issues.
